Genuine standstill in the AM CVn star CR Boo

CR Boo is one of the brightest and most famous AM CVn stars showing dwarf nova-type outbursts. Previous studies showed different modes of outbursts in this object ranging from the one equivalent to a hydrogen-rich ER UMa star or WZ Sge star to a low-amplitude oscillating state. We for the first time identified a bona fide standstill in this object in 2022 and we consider that CR Boo is a helium analog of Z Cam stars in addition to its SU UMa/ER UMa-type classification. The standstill lasted for ~60 d with variations typically less than 0.2 mag and ended with fading. This standstill was not preceded by a superoutburst and was different from a post-superoutburst phenomenon. The brightness after the standstill was similar to those after superoutbursts and the standstill appears to have acted like a superoutburst in effectively accreting the disk mass. The existence of a standstill in an AM CVn star be a challenge to theories of a helium disk or a degenerate secondary to explain how such a state could be maintained.

==> abst.inc <==
CR Boo is one of the brightest and most famous AM CVn
stars showing dwarf nova-type outbursts.
Previous studies showed different modes of outbursts
in this object ranging from the one equivalent to
a hydrogen-rich ER UMa star or WZ Sge star to a low-amplitude
oscillating state.  We for the first time identified
a bona fide standstill in this object in 2022 and we consider
that CR Boo is a helium analog of Z Cam stars in addition
to its SU UMa/ER UMa-type classification.
The standstill lasted for $\sim$60~d with variations
typically less than 0.2~mag and ended with fading.
This standstill was not preceded by a superoutburst and
was different from a post-superoutburst phenomenon.
The brightness after the standstill was similar
to those after superoutbursts and the standstill
appears to have acted like a superoutburst in effectively
accreting the disk mass.
The existence of a standstill in an AM CVn star be
a challenge to theories of a helium disk or a degenerate
secondary to explain how such a state could be maintained.


==> objlist.inc <==
PQ And,
CR Boo,
Z Cam,
V803 Cen,
AM CVn,
WZ Sge,
SU UMa,
ER UMa,
ASASSN-15po

